Tag Spotting at the Interference Range

In wireless networks, the presence of interference among wireless links in- troduces dependencies among flows that do not share a single link or node. As a result, when designing a resource allocation scheme, be it a medium access scheduler or a flow rate controller, one needs to consider the interdependence among nodes within interference range of each other. Specifically, control plane information needs to reach nearby nodes which often lie outside the communi- cation range, but within the interference range of a node of interest. But how can one communicate control plane information well beyond the existing communication range? To address this fundamental need we introduce tag spotting. Tag spotting refers to a communication system which allows re- liable control data transmission at SNR values as low as 0 dB. It does this by employing a number of signal encoding techniques including adding redundancy to multitone modulation, shaping the spectrum to reduce inter-carrier interfer- ence, and the use of algebraic coding. Making use of a detection theory-based model we analyze the performance achievable by our modulation as well as the trade-off between the rate of the information transmitted and the likelihood of error. Using real-world experiments on an OFDM system built with software radios, we show that we can transmit data at the target SNR value of 0 dB with a 6% overhead; that is, 6% of our packet is used for our low-SNR decodable tags (which carry up to a couple of bytes of data in our testbed), while the remain- ing 94% is used for traditional header and payload data. We also demonstrate via simulations how tag spotting can be used in implementing fair and efficient rate control and scheduling schemes.

==> biography.txt <==

{\bf Horia Vlad Balan} has obtained BSc degrees in Electrical Engineering and Computer Science and Mathematics in 2004 and a MSc degree in Computer Science in 2006 from Jacobs University Bremen. He is currently pursuing a PhD degree in Electrical Engineering at the University of Southern California. His interests lie in wireless networks, operating systems and software-radio based experimentation.

{\bf Konstantinos Psounis} has been an Associate Professor of Electrical Engineering and Computer Science at the University of Southern California since May 2009. Prior to this he was an Assistant Professor of Electrical Engineering and Computer Science at the University of Southern California from September 2003 till May 2009. He received his first degree from the department of Electrical and Computer Engineering of National Technical University of Athens, Greece, in June 1997, the M.S. degree in Electrical Engineering from Stanford University, California, in January 1999, and the Ph.D. degree in Electrical Engineering from Stanford University in December 2002.

